Equivariant Splitting: Self-supervised learning from incomplete data

Self-supervised learning for inverse problems allows to train a reconstruction network from noise and/or incomplete data alone. These methods have the potential of enabling learning-based solutions when obtaining ground-truth references for training is expensive or even impossible. In this paper, we propose a new self-supervised learning strategy devised for the challenging setting where measurements are observed via a single incomplete observation model. We introduce a new definition of equivariance in the context of reconstruction networks, and show that the combination of self-supervised splitting losses and equivariant reconstruction networks results in unbiased estimates of the supervised loss. Through a series of experiments on image inpainting, accelerated magnetic resonance imaging, sparse-view computed tomography, and compressive sensing, we demonstrate that the proposed loss achieves state-of-the-art performance in settings with highly rank-deficient forward models. The code is available at https://github.com/vsechaud/Equivariant-Splitting

==> fig/inpainting/courbe_eval_equi.csv <==
Step,Split,Split equi,EI,EI equi
0,18.7368823242188,18.721787109375,18.2475219726563,17.9609216308594
2,22.4084765625,22.1445825195313,19.6885595703125,19.5847595214844
4,23.6114965820313,22.7812890625,20.3291723632813,20.0586096191406
6,24.0918090820313,23.2655541992188,20.8967724609375,20.5388989257813
8,24.5734619140625,23.6401635742188,21.5502490234375,20.79439453125
10,24.9993872070313,24.25390625,23.0237133789063,20.9123486328125
12,25.1549243164063,24.695458984375,23.4198168945313,21.1798681640625
14,25.5237231445313,24.728876953125,23.7238134765625,21.2661352539063
16,25.5549340820313,25.063974609375,23.9388842773438,21.6956372070313
18,25.7588696289063,25.0288623046875,23.9994311523438,22.8148657226563
20,25.6410107421875,25.2236450195313,24.08234375,23.3419580078125
22,25.83625,25.2965698242188,24.2544018554688,23.5493823242188
24,26.0148974609375,25.3753564453125,24.3213110351563,23.637841796875
26,26.047724609375,25.4305541992188,24.3669848632813,23.6425073242188
28,26.1075219726563,25.5152905273438,24.0549658203125,23.6653930664063
30,26.1142797851563,25.5552026367188,24.4496166992188,23.7510668945313
32,26.1918872070313,25.5212890625,24.4996118164063,23.562490234375
34,26.2256811523438,25.6822094726563,24.4043090820313,23.8890161132813
36,26.1743676757813,25.8019653320313,24.5531811523438,23.888525390625
38,26.02392578125,25.5201245117188,24.533193359375,23.946083984375
40,26.0860815429688,25.7188891601563,24.5624560546875,23.7427124023438
42,26.242890625,25.89607421875,24.5815991210938,24.1548779296875
44,26.23615234375,25.9195141601563,24.612421875,24.3923852539063
46,26.3911181640625,25.961328125,24.758056640625,24.1000048828125
48,26.3236303710938,25.9731860351563,25.00802734375,24.5625244140625
50,26.422236328125,26.0484912109375,25.2261669921875,24.6017602539063
52,26.1320581054688,25.903095703125,25.1536376953125,24.5962329101563
54,26.5233520507813,26.0927490234375,25.0597924804688,24.7146069335938
56,26.3757421875,26.1590551757813,24.6157495117188,24.6741748046875
58,26.5249560546875,25.8833740234375,25.2235571289063,24.7472680664063
60,26.4116845703125,26.0320483398438,25.3749560546875,24.7410327148438
62,26.2275537109375,26.1434399414063,25.3376684570313,24.8097436523438
64,26.5378540039063,26.1504296875,25.3626123046875,24.808515625
66,26.57572265625,26.1488842773438,25.2937817382813,24.7912109375
68,26.6086010742188,26.1725146484375,25.2817065429688,24.8390478515625
70,26.321259765625,26.1690502929688,25.3002001953125,24.8685375976563
72,26.708564453125,26.2113330078125,25.4754028320313,24.8989135742188
74,26.6743505859375,26.1398071289063,25.3164208984375,24.9049047851563
76,26.692802734375,26.324248046875,25.4356079101563,24.765556640625
78,26.61318359375,26.351103515625,25.5621118164063,24.90916015625
80,26.6361376953125,26.3661279296875,25.3966625976563,24.9732080078125
82,26.7315087890625,26.2831860351563,25.4467797851563,24.957578125
84,26.7782275390625,26.3951831054688,25.474921875,24.93904296875
86,26.7631079101563,26.4327709960938,25.4423681640625,24.9827880859375
88,26.735234375,26.363173828125,25.4711962890625,24.9860131835938
90,26.784345703125,26.3931127929688,25.52693359375,24.9811645507813
92,26.7913696289063,26.491669921875,25.1958544921875,25.002041015625
94,26.7166381835938,26.4006787109375,25.5370190429688,25.044736328125
96,26.78142578125,26.4508203125,25.5130517578125,25.0017822265625
98,26.8831787109375,26.5080786132813,25.59390625,25.015517578125
100,26.894306640625,26.465986328125,25.5545581054688,25.042783203125
102,26.8565771484375,26.4317309570313,25.5698754882813,25.0447875976563
104,26.8006591796875,26.5155322265625,25.4884741210938,25.0340380859375
106,26.8130883789063,26.47861328125,25.6222680664063,25.0867529296875
108,26.7232080078125,26.5326196289063,25.6469580078125,25.0646313476563
110,26.8779833984375,26.51568359375,25.5991918945313,25.0060205078125
112,26.898076171875,26.5269311523438,25.5065844726563,25.1378540039063
114,26.633359375,26.6464599609375,25.641455078125,25.0561572265625
116,26.9218139648438,26.607705078125,25.6242431640625,25.0620068359375
118,26.9216577148438,26.5621118164063,25.706748046875,25.1553588867188
120,26.6757885742188,26.622119140625,25.6829174804688,25.1132275390625
122,27.0249169921875,26.6287915039063,25.680849609375,25.1440112304688
124,27.01529296875,26.6290454101563,25.6575170898438,25.14240234375
126,27.0084204101563,26.6395361328125,25.7313403320313,25.0293188476563
128,26.9674267578125,26.5961547851563,25.6831225585938,25.1397485351563
130,27.0080639648438,26.6755126953125,25.7495678710938,25.1845141601563
132,27.0238159179688,26.6818017578125,25.49109375,25.1582421875
134,26.8110131835938,26.6740087890625,25.6964721679688,25.1387036132813
136,26.9475830078125,26.718056640625,25.722490234375,25.2034204101563
138,26.979326171875,26.638466796875,25.648681640625,25.1247094726563
140,26.8504931640625,26.7491552734375,25.787607421875,25.184228515625
142,27.044130859375,26.488330078125,25.685498046875,25.0663427734375
144,27.0429736328125,26.6927709960938,25.7121704101563,25.2028173828125
146,27.1011547851563,26.720166015625,25.7544580078125,25.2244067382813
148,27.0936108398438,26.688740234375,25.7811669921875,25.1819287109375
150,27.070380859375,26.718232421875,25.8156469726563,25.2465356445313
152,27.1372534179688,26.7618579101563,25.772626953125,25.1975634765625
154,27.1107006835938,26.5348706054688,25.809755859375,25.222265625
156,27.0524389648438,26.7975561523438,25.7757983398438,25.1326904296875
158,27.1012426757813,26.7980444335938,25.7587255859375,25.2302124023438
160,27.1670678710938,26.7666455078125,25.83556640625,25.1422802734375
162,27.1779711914063,26.84380859375,25.7511596679688,25.2651586914063
164,27.1246533203125,26.68966796875,25.8082080078125,25.22923828125
166,27.2009619140625,26.78990234375,25.8052978515625,25.3028833007813
168,27.0900146484375,26.8061206054688,25.6946923828125,25.26982421875
170,27.059873046875,26.808662109375,25.7347192382813,25.2863500976563
172,27.1358520507813,26.789423828125,25.8382470703125,25.2644775390625
174,27.1145263671875,26.85255859375,25.8540966796875,25.2980004882813
176,27.072216796875,26.5625830078125,25.8350537109375,25.3077172851563
178,27.084892578125,26.890380859375,25.8445825195313,25.348857421875
180,27.1709985351563,26.8151708984375,25.8706909179688,25.2862231445313
182,27.1477075195313,26.7355639648438,25.9225390625,25.2523706054688
184,27.0872338867188,26.8846044921875,25.74390625,25.2872802734375
186,27.1683862304688,26.7228100585938,25.8964672851563,25.3414135742188
188,27.140546875,26.7763598632813,25.849228515625,25.3638989257813
190,26.8068334960938,26.8242407226563,25.7386596679688,25.323310546875
192,27.185234375,26.79384765625,25.9144970703125,25.2878271484375
194,27.1205126953125,26.9117895507813,25.9420141601563,25.3247143554688
196,27.1612231445313,26.8990234375,25.8908666992188,25.3364697265625
198,27.0085327148438,26.8632690429688,25.8578271484375,25.3483056640625
200,27.1889233398438,26.9057177734375,25.9317797851563,25.19533203125
202,27.1413330078125,26.9015161132813,25.9235180664063,25.2939916992188
204,27.1436743164063,26.8643798828125,25.9700854492188,25.3432836914063
206,27.1665014648438,26.9097387695313,25.855439453125,25.3914453125
208,27.1422290039063,26.928779296875,25.9544702148438,25.387587890625
210,27.1265356445313,26.8951586914063,25.9138134765625,25.402763671875
212,27.1001342773438,26.9323876953125,25.7576733398438,25.3072241210938
214,27.053330078125,26.9137133789063,25.9490234375,25.3385400390625
216,27.1897265625,26.9826342773438,25.7533642578125,25.4086352539063
218,27.113525390625,26.913798828125,25.910439453125,25.3448291015625
220,27.1639575195313,26.9208715820313,25.9395458984375,25.3945849609375
222,26.9635986328125,26.8771630859375,25.7875634765625,25.4418041992188
224,27.038955078125,26.9125122070313,25.8911694335938,25.3974047851563
226,27.1951611328125,26.8852783203125,25.9891381835938,25.3568774414063
228,27.1548779296875,26.9661669921875,25.9753588867188,25.4324658203125
230,27.0884252929688,26.9874609375,25.9932836914063,25.4374829101563
232,27.1393408203125,26.9416137695313,25.9707275390625,25.4273388671875
234,27.1965502929688,27.029150390625,25.8801953125,25.39447265625
236,27.0886376953125,26.99091796875,25.9628393554688,25.326279296875
238,27.1551000976563,27.0123681640625,25.8666625976563,25.4528149414063
240,27.1816162109375,26.9544213867188,26.0136352539063,25.4808349609375
242,27.147841796875,26.9975610351563,25.780087890625,25.3488647460938
244,27.2023999023438,26.9009204101563,25.95029296875,25.44353515625
246,27.1359790039063,26.9731591796875,25.895791015625,25.46728515625
248,27.169912109375,27.0235546875,26.0303686523438,25.4463159179688
250,27.0094091796875,26.9231396484375,25.99177734375,25.447119140625
252,27.1807958984375,27.0209252929688,26.0253784179688,25.47681640625
254,27.1629467773438,27.0079541015625,26.0012744140625,25.4807666015625
256,27.0035498046875,27.016083984375,26.0126440429688,25.3350317382813
258,27.1535595703125,26.9865600585938,26.0234423828125,25.4443286132813
260,27.1614575195313,26.8891918945313,26.0332958984375,25.497958984375
262,27.0818115234375,27.0016064453125,26.0407836914063,25.4994213867188
264,27.1235668945313,27.0418359375,26.0297265625,25.471875
266,27.2169848632813,27.0562451171875,26.0202319335938,25.4787646484375
268,27.1882421875,26.8668920898438,26.0148071289063,25.4940869140625
270,27.19142578125,27.0037939453125,26.0220849609375,25.480107421875
272,27.135380859375,27.1033154296875,25.9820336914063,25.5023388671875
274,27.1793774414063,27.0697998046875,26.046455078125,25.518583984375
276,27.1243481445313,27.0186865234375,26.0576147460938,25.48427734375
278,27.1587280273438,27.0563061523438,26.0262573242188,25.4783081054688
280,27.1890966796875,27.06693359375,26.0317993164063,25.475771484375
282,27.1241479492188,27.021767578125,26.01734375,25.4745703125
284,27.129873046875,27.0779321289063,26.027275390625,25.3680102539063
286,27.1468530273438,26.9755786132813,26.0486572265625,25.5310522460938
288,27.0898706054688,27.0291357421875,25.9273901367188,25.4678515625
290,27.1189233398438,26.998447265625,26.0579174804688,25.5197412109375
292,27.145068359375,27.1161499023438,26.0973876953125,25.4240869140625
294,27.0992163085938,27.096640625,25.9796655273438,25.3036010742188
296,27.112783203125,27.011728515625,25.8876782226563,25.4630859375
298,27.051806640625,27.0315478515625,26.0443798828125,25.5194067382813
300,27.1502661132813,27.0909155273438,26.0881567382813,25.5525024414063
302,27.0663623046875,27.0627783203125,26.0279663085938,25.5403564453125
304,27.1394604492188,27.0664819335938,26.0534057617188,25.5605078125
306,27.0774072265625,27.0788549804688,26.0563989257813,25.5369970703125
308,27.0667895507813,27.0861840820313,26.0116748046875,25.5585083007813
310,27.0995385742188,27.1103979492188,26.0340625,25.5013037109375
312,27.076181640625,27.123798828125,26.068427734375,25.5390502929688
314,27.0519067382813,27.0755517578125,26.067333984375,25.5494213867188
316,27.1184106445313,27.116083984375,26.0858081054688,25.439453125
318,27.119755859375,27.0718334960938,25.9942456054688,25.5721411132813
320,27.1275439453125,27.0641723632813,26.0165307617188,25.535751953125
322,27.098681640625,27.139462890625,26.0041455078125,25.5739184570313
324,27.0772241210938,27.15400390625,26.0901635742188,25.59291015625
326,26.8756176757813,27.02998046875,26.0846508789063,25.583671875
328,27.12962890625,27.0786840820313,26.1000463867188,25.5557495117188
330,27.0582348632813,27.095537109375,26.1003076171875,25.508330078125
332,27.0861206054688,27.0040942382813,26.1243798828125,25.5908471679688
334,27.1134814453125,27.123623046875,26.0706494140625,25.5850756835938
336,26.903837890625,27.0824340820313,25.9550390625,25.5799658203125
338,27.059228515625,27.1263134765625,26.0527124023438,25.5721997070313
340,27.13173828125,27.1172827148438,26.087294921875,25.5840478515625
342,27.0463818359375,27.0796240234375,26.0924267578125,25.5608471679688
344,27.0780126953125,27.1501245117188,26.1132690429688,25.5847436523438
346,27.0617260742188,27.1353369140625,26.0573876953125,25.5432885742188
348,26.716162109375,27.1242333984375,26.1045849609375,25.5651123046875
350,27.1073071289063,27.1268505859375,26.0145190429688,25.5842407226563
352,27.0290698242188,27.1629931640625,26.0763671875,25.5999389648438
354,27.037734375,27.0756372070313,26.108515625,25.4960229492188
356,27.0599560546875,27.0954565429688,25.90798828125,25.5983251953125
358,27.0192114257813,27.17951171875,26.1076782226563,25.5701928710938
360,27.0109521484375,27.1624560546875,25.859677734375,25.61546875
362,27.0588427734375,27.1165502929688,26.1173388671875,25.5677807617188
364,27.0565112304688,27.1374584960938,26.06908203125,25.5914404296875
366,26.9742260742188,27.1528759765625,26.1509448242188,25.6311499023438
368,27.0404125976563,27.1668310546875,26.1372509765625,25.6455517578125
370,27.0092822265625,27.1671948242188,26.1139379882813,25.5643872070313
372,27.0191430664063,27.1383935546875,26.1170678710938,25.5755834960938
374,27.023115234375,27.1545336914063,25.9934057617188,25.6335791015625
376,27.017578125,27.1258666992188,26.0595947265625,25.596318359375
378,26.9731225585938,27.1324389648438,26.12517578125,25.6179443359375
380,27.0426123046875,27.129228515625,26.0840234375,25.552568359375
382,26.9742138671875,27.1980737304688,26.128466796875,25.6075390625
384,26.9894580078125,27.1843872070313,26.158564453125,25.5942163085938
386,27.03306640625,27.104267578125,26.1341625976563,25.6155200195313
388,26.9743115234375,27.1938671875,26.0755419921875,25.6164868164063
390,26.9590991210938,27.1796875,26.1418310546875,25.61400390625
392,27.0106494140625,27.153408203125,26.147001953125,25.6179052734375
394,27.0118115234375,27.1454174804688,26.1241064453125,25.64833984375
396,26.9299584960938,26.9912133789063,26.0863012695313,25.6384692382813
398,26.9643872070313,27.1399853515625,26.141474609375,25.6563452148438
400,27.0255883789063,27.1468481445313,26.11171875,25.5529809570313
402,26.9998217773438,27.22865234375,26.1535302734375,25.56599609375
404,27.0167724609375,27.1415478515625,26.1112377929688,25.57095703125
406,27.01482421875,27.0928149414063,26.1612231445313,25.6100268554688
408,27.0344091796875,27.1727221679688,26.1529174804688,25.6615600585938
410,27.0109204101563,27.1615063476563,26.1440087890625,25.6085986328125
412,27.0026318359375,27.2393188476563,26.1525317382813,25.6408618164063
414,26.9765209960938,27.1779736328125,26.1481176757813,25.6469189453125
416,26.9556787109375,27.1693603515625,26.1755053710938,25.6422290039063
418,27.02361328125,27.1159985351563,26.092890625,25.6387475585938
420,26.9384252929688,27.1231103515625,26.1171606445313,25.5984130859375
422,26.889423828125,27.16703125,26.1569458007813,25.6340209960938
424,26.9994580078125,27.1538110351563,26.1278125,25.6289794921875
426,26.955634765625,27.2038134765625,26.0647045898438,25.6130200195313
428,26.933701171875,27.0844970703125,26.1188598632813,25.6613793945313
430,26.9402880859375,27.1531567382813,26.1387573242188,25.6420654296875
432,26.98228515625,27.2442578125,26.1613940429688,25.6749243164063
434,26.98150390625,27.2114770507813,26.116953125,25.6284350585938
436,26.9619848632813,27.19470703125,26.1445434570313,25.6412255859375
438,26.9768188476563,27.2346337890625,26.1395166015625,25.6510327148438
440,26.97154296875,27.2433374023438,26.1665283203125,25.6664184570313
442,26.9216918945313,27.1240283203125,25.6284716796875,25.5081127929688
444,26.8968530273438,27.1371362304688,26.163505859375,25.6425708007813
446,26.9205297851563,27.2530102539063,26.142666015625,25.5874072265625
448,26.9498657226563,27.25923828125,26.065302734375,25.63115234375
450,26.9140966796875,27.22671875,26.1795922851563,25.5933374023438
452,26.955771484375,27.2361279296875,26.1370922851563,25.673759765625
454,26.9662255859375,27.2109790039063,26.0525122070313,25.6662426757813
456,26.9424194335938,27.2416821289063,26.16517578125,25.6797265625
458,26.9149731445313,27.2389501953125,26.1885327148438,25.6789892578125
460,26.9531616210938,27.2215771484375,26.175673828125,25.670546875
462,26.9353491210938,27.0992822265625,26.1282348632813,25.6515063476563
464,26.8591455078125,27.212978515625,26.1156079101563,25.6711450195313
466,26.8738891601563,27.2036767578125,26.1531469726563,25.672587890625
468,26.8557543945313,27.15345703125,26.1871728515625,25.6087426757813
470,26.8747729492188,27.2149609375,26.093603515625,25.6496313476563
472,26.6901171875,27.2841333007813,26.1129736328125,25.6901513671875
474,26.9315625,27.2316967773438,26.1475439453125,25.6894091796875
476,26.8935205078125,27.2067333984375,26.17052734375,25.6555444335938
478,26.9104150390625,27.2592700195313,26.1632592773438,25.6959765625
480,26.89859375,27.2810791015625,26.1049291992188,25.676767578125
482,26.9216650390625,27.2673510742188,26.162900390625,25.6827758789063
484,26.8585473632813,27.2374194335938,26.2040209960938,25.6693920898438
486,26.8461010742188,27.245712890625,26.1671826171875,25.6668286132813
488,26.9419555664063,27.2374609375,26.1061450195313,25.6634008789063
490,26.92494140625,27.2601220703125,26.1639916992188,25.6703271484375
492,26.8974243164063,27.2578466796875,26.133525390625,25.4592822265625
494,26.8800537109375,27.1976708984375,26.1190161132813,25.703447265625
496,26.865703125,27.2175244140625,26.1258520507813,25.635380859375
498,26.8815063476563,27.2119384765625,26.1897192382813,25.6987866210938
500,26.9268896484375,27.2005541992188,26.1749609375,25.6040405273438
502,26.9602392578125,27.292333984375,26.0234301757813,25.6712451171875
504,26.877236328125,27.243427734375,26.1973022460938,25.6893188476563
506,26.9102221679688,27.2882153320313,26.1561108398438,25.6996850585938
508,26.931298828125,27.2462280273438,26.1831005859375,25.65421875
510,26.831923828125,27.252275390625,26.1521142578125,25.688095703125
512,26.8823071289063,27.2826635742188,26.150458984375,25.6933984375
514,26.8185180664063,27.286435546875,26.08423828125,25.709814453125
516,26.8306591796875,27.204677734375,26.1952587890625,25.6789624023438
518,26.8739379882813,27.25103515625,26.1808422851563,25.6755712890625
520,26.868935546875,27.2007690429688,26.2165014648438,25.631806640625
522,26.8849926757813,27.220302734375,26.1727734375,25.6574755859375
524,26.801904296875,27.2405224609375,26.1636108398438,25.6838940429688
526,26.7715673828125,27.2642333984375,26.1329467773438,25.6940673828125
528,26.855556640625,27.2299047851563,26.1747509765625,25.7346557617188
530,26.7329345703125,27.278388671875,26.1463403320313,25.7318383789063
532,26.8922631835938,27.2777001953125,26.154208984375,25.7351025390625
534,26.8533227539063,27.2697900390625,26.17728515625,25.7305834960938
536,26.8277685546875,27.238330078125,26.1629321289063,25.6743530273438
538,26.8140307617188,27.2126586914063,26.1889013671875,25.6969555664063
540,26.8264672851563,27.2487475585938,26.219541015625,25.7227563476563
542,26.8292211914063,27.3113403320313,26.2032348632813,25.6996557617188
544,26.8413940429688,27.2606884765625,25.7485864257813,25.6958715820313
546,26.826015625,27.2312451171875,26.1724194335938,25.699541015625
548,26.8296362304688,26.8673950195313,26.2066943359375,25.6714965820313
550,26.8724926757813,27.2378857421875,26.1551586914063,25.4053076171875
552,26.8442163085938,27.2383837890625,26.2132397460938,25.7303930664063
554,26.831376953125,27.30021484375,26.1689990234375,25.7342919921875
556,26.7334545898438,27.2536206054688,26.21166015625,25.7184326171875
558,26.8630004882813,27.28333984375,26.2054028320313,25.6918139648438
560,26.823369140625,27.2901806640625,26.195234375,25.593212890625
562,26.8125048828125,27.2910424804688,26.2053295898438,25.7106567382813
564,26.8307861328125,27.1483740234375,26.2143969726563,25.7208911132813
566,26.8689624023438,27.2387744140625,26.2129638671875,25.7069653320313
568,26.7942211914063,27.2642114257813,26.2087817382813,25.7338330078125
570,26.76111328125,27.2257958984375,26.18955078125,25.7272265625
572,26.80359375,27.167158203125,26.1968334960938,25.71025390625
574,26.78923828125,27.2963818359375,26.1853271484375,25.7310205078125
576,26.8088671875,27.2271069335938,26.1569140625,25.7513720703125
578,26.828330078125,27.2860864257813,25.996806640625,25.7402587890625
580,26.845849609375,27.2833666992188,26.2180688476563,25.68060546875
582,26.7434350585938,27.310478515625,26.123828125,25.7394873046875
584,26.7310498046875,27.2660546875,26.2034643554688,25.6556689453125
586,26.696923828125,27.2165625,26.1940087890625,25.7537426757813
588,26.7857690429688,27.245498046875,26.2302758789063,25.6133715820313
590,26.7446948242188,27.276484375,26.1384936523438,25.318642578125
592,26.7430029296875,27.3065698242188,26.2035180664063,25.680380859375
594,26.8404418945313,27.2196655273438,26.2069506835938,25.728408203125
596,26.79861328125,27.2790991210938,26.22974609375,25.6271411132813
598,26.758193359375,27.1305322265625,26.2232080078125,25.6740991210938
600,26.7778466796875,27.2987524414063,26.141845703125,25.7358984375
602,26.8249755859375,27.2009643554688,26.215693359375,25.718134765625
604,26.8479663085938,27.2565625,26.2462646484375,25.7228759765625
606,26.8334423828125,27.2891870117188,26.2003540039063,25.7301440429688
608,26.703955078125,27.2322412109375,26.221796875,25.6505908203125
610,26.6552172851563,27.24794921875,26.2089697265625,25.7473828125
612,26.8218237304688,27.2501611328125,26.19423828125,25.722177734375
614,26.770048828125,27.1966064453125,26.2279150390625,25.7096728515625
616,26.8174560546875,27.252041015625,26.2036889648438,25.7443798828125
618,26.7501049804688,27.2872412109375,26.2169287109375,25.6848974609375
620,26.8290161132813,27.2510107421875,26.1169287109375,25.7131372070313
622,26.80828125,27.2920263671875,26.0967431640625,25.7217211914063
624,26.8058154296875,27.28345703125,26.2370483398438,25.7621826171875
626,26.7684423828125,27.2741015625,26.1974267578125,25.7239013671875
628,26.8330419921875,27.2830322265625,26.239765625,25.7176708984375
630,26.8083715820313,27.2493920898438,26.21654296875,25.7564501953125
632,26.8124169921875,27.257734375,26.17197265625,25.7656494140625
634,26.7605346679688,27.3129248046875,26.2203393554688,25.6678271484375
636,26.715224609375,27.2771850585938,26.1785913085938,25.748037109375
638,26.7659521484375,27.2681396484375,26.0487548828125,25.7243212890625
640,26.7645678710938,27.2267260742188,26.2334130859375,25.7421533203125
642,26.7751196289063,27.3008349609375,26.2262329101563,25.7639379882813
644,26.7723046875,27.27310546875,26.2235961914063,25.7194702148438
646,26.7774462890625,27.2846362304688,26.216005859375,25.7643896484375
648,26.7849291992188,27.348798828125,26.1760205078125,25.7433251953125
650,26.7951025390625,27.22048828125,26.199892578125,25.7037744140625
652,26.7062670898438,27.347763671875,26.2296630859375,25.7572485351563
654,26.7530078125,27.314296875,26.1959301757813,25.7265014648438
656,26.750537109375,27.307470703125,26.1789379882813,25.7096899414063
658,26.7333471679688,27.2800048828125,26.2239404296875,25.7475170898438
660,26.728671875,27.26291015625,26.2255908203125,25.7384252929688
662,26.735185546875,27.326015625,26.197294921875,25.7719189453125
664,26.709248046875,27.2128857421875,26.2240869140625,25.7511328125
666,26.83634765625,27.2887915039063,26.220712890625,25.7613232421875
668,26.79650390625,27.2900805664063,26.208369140625,25.7440673828125
670,26.7565747070313,27.103447265625,26.203046875,25.7505859375
672,26.745263671875,27.2863427734375,26.2115551757813,25.7507763671875
674,26.76115234375,27.2427172851563,26.1137280273438,25.78599609375
676,26.730244140625,27.2797265625,26.1857421875,25.7722045898438
678,26.8344189453125,27.3264208984375,26.2029858398438,25.757470703125
680,26.75548828125,27.2959399414063,26.160146484375,25.722490234375
682,26.7775927734375,27.3098681640625,26.2346948242188,25.7275146484375
684,26.7321020507813,27.2390161132813,26.2221337890625,25.7683520507813
686,26.7618872070313,27.2681274414063,26.2219311523438,25.7350732421875
688,26.711552734375,27.2947119140625,26.2081103515625,25.7494653320313
690,26.7672509765625,27.26791015625,26.16078125,25.7794067382813
692,26.73302734375,27.271064453125,26.2211254882813,25.7007373046875
694,26.7765087890625,27.336044921875,26.22599609375,25.7263452148438
696,26.7276831054688,27.2668481445313,26.2249755859375,25.7276831054688
698,26.7455981445313,27.2885278320313,26.1419409179688,25.6983984375
700,26.7489965820313,27.3384301757813,26.2031884765625,25.75208984375
702,26.7454467773438,27.2609594726563,26.1455224609375,25.7879150390625
704,26.6990234375,27.2755615234375,26.2333349609375,25.717265625
706,26.7499487304688,27.3010595703125,26.207275390625,25.7348803710938
708,26.7176342773438,27.3050219726563,26.2430981445313,25.7219506835938
710,26.7611157226563,27.2954223632813,26.2154077148438,25.766748046875
712,26.7626513671875,27.281865234375,26.19966796875,25.7681469726563
714,26.7602709960938,27.248857421875,26.2050390625,25.777353515625
716,26.6876220703125,27.317080078125,26.2318334960938,25.7255126953125
718,26.7473120117188,27.328857421875,26.1990161132813,25.7348168945313
720,26.7195947265625,27.2913647460938,26.2590747070313,25.7629125976563
722,26.6359130859375,27.321171875,26.2005810546875,25.7542749023438
724,26.7584448242188,27.2243798828125,26.2086962890625,25.7746215820313
726,26.7117724609375,27.2921118164063,26.1893139648438,25.7515478515625
728,26.7187353515625,27.34078125,26.2416821289063,25.7442797851563
730,26.725263671875,27.3125390625,26.0991186523438,25.756708984375
732,26.7216528320313,27.3307568359375,26.2364428710938,25.7763159179688
734,26.7224584960938,27.247978515625,26.18390625,25.750126953125
736,26.76279296875,27.2198999023438,26.2182763671875,25.7799072265625
738,26.657001953125,27.2933715820313,26.2153271484375,25.7729248046875
740,26.7037084960938,27.2412744140625,26.2003271484375,25.7607861328125
742,26.6485400390625,27.2591772460938,26.223662109375,25.6082299804688
744,26.6776538085938,27.2796337890625,26.2433129882813,25.7848559570313
746,26.7607421875,27.22763671875,26.2515283203125,25.7560327148438
748,26.723427734375,27.311171875,26.1380346679688,25.7432861328125
750,26.7011450195313,27.2673681640625,26.2359594726563,25.7709838867188
752,26.7222021484375,27.2742333984375,26.1924169921875,25.7952294921875
754,26.7130688476563,27.2932763671875,26.24130859375,25.7422827148438
756,26.7216088867188,27.2940185546875,26.2067016601563,25.5806494140625
758,26.7091284179688,27.3675146484375,26.1610986328125,25.7749145507813
760,26.7114477539063,27.293388671875,26.20638671875,25.7544970703125
762,26.6772802734375,27.3005908203125,26.2383642578125,25.7948974609375
764,26.727470703125,27.2302368164063,26.2134008789063,25.7619555664063
766,26.6707202148438,27.3086279296875,26.2359814453125,25.7791748046875
768,26.6776391601563,27.2649731445313,26.16306640625,25.6994580078125
770,26.754560546875,27.315986328125,26.2524633789063,25.7880493164063
772,26.6628662109375,27.3315551757813,26.2434838867188,25.7496264648438
774,26.6719262695313,27.3260595703125,26.1294091796875,25.7531884765625
776,26.7276123046875,27.2918676757813,26.2269921875,25.7781713867188
778,26.7330786132813,27.3539184570313,26.2267846679688,25.7812744140625
780,26.7687524414063,27.2827783203125,26.2082177734375,25.7964013671875
782,26.7260986328125,27.3206982421875,26.2314013671875,25.7556616210938
784,26.694375,27.2651708984375,26.2070703125,25.772177734375
786,26.7237890625,27.31392578125,26.2470581054688,25.7793310546875
788,26.7416870117188,27.2974462890625,26.2446240234375,25.783916015625
790,26.6468017578125,27.3564331054688,26.2633618164063,25.7498876953125
792,26.6662719726563,27.349072265625,26.259931640625,25.7922973632813
794,26.7527880859375,27.320859375,26.2617114257813,25.781904296875
796,26.6851806640625,27.3101513671875,26.2348291015625,25.7380688476563
798,26.6701147460938,27.3401293945313,26.1611376953125,25.7923950195313
800,26.7600854492188,27.3208374023438,26.2326489257813,25.7948828125
802,26.7272045898438,27.3373291015625,26.2091088867188,25.766337890625
804,26.729326171875,27.306259765625,26.2359130859375,25.752197265625
806,26.6853393554688,27.3312060546875,26.1926782226563,25.77490234375
808,26.680146484375,27.2901025390625,26.2399438476563,25.7380004882813
810,26.6716357421875,27.2678295898438,26.1172216796875,25.766162109375
812,26.6771826171875,27.3059375,26.2635009765625,25.7556762695313
814,26.6983666992188,27.3618701171875,26.2341137695313,25.7757763671875
816,26.700791015625,27.3120068359375,26.2683374023438,25.7647387695313
818,26.7479541015625,27.3472924804688,26.2391918945313,25.7647143554688
820,26.7079150390625,27.2938330078125,26.2623217773438,25.7683837890625
822,26.7166333007813,27.2393603515625,26.2107446289063,25.7796728515625
824,26.631953125,27.3335571289063,26.22626953125,25.7428662109375
826,26.6893432617188,27.3388427734375,26.2097216796875,25.8160229492188
828,26.7094750976563,27.3152221679688,26.2456469726563,25.7337524414063
830,26.69388671875,27.3256420898438,26.2510571289063,25.7616479492188
832,26.71076171875,27.2577514648438,26.150029296875,25.7694677734375
834,26.6725415039063,27.3449926757813,26.2296728515625,25.78109375
836,26.6440795898438,27.2819873046875,26.1868383789063,25.8226977539063
838,26.6994848632813,27.3035815429688,26.2475634765625,25.75240234375
840,26.6448901367188,27.3166577148438,26.2674096679688,25.6319970703125
842,26.6567211914063,27.3280322265625,26.19703125,25.78236328125
844,26.6233813476563,27.3325415039063,26.2341674804688,25.7956469726563
846,26.6194702148438,27.3543017578125,26.2062548828125,25.76603515625
848,26.6465747070313,27.3696044921875,26.2538256835938,25.7695361328125
850,26.6903051757813,27.2919555664063,26.2496704101563,25.8297241210938
852,26.5493383789063,27.2849438476563,26.25544921875,25.7631884765625
854,26.6606298828125,27.3247338867188,26.0682641601563,25.8020385742188
856,26.661220703125,27.3421264648438,26.2657495117188,25.7900805664063
858,26.6477709960938,27.318427734375,26.2140502929688,25.7990869140625
860,26.7247729492188,27.3140551757813,26.2154223632813,25.7807421875
862,26.6611328125,27.3288012695313,26.2661547851563,25.7714013671875
864,26.5794287109375,27.2892895507813,26.2463916015625,25.80240234375
866,26.66419921875,27.3365258789063,26.2462744140625,25.79119140625
868,26.6626586914063,27.3515087890625,26.249755859375,25.7903564453125
870,26.6424682617188,27.3714501953125,26.1755297851563,25.8172387695313
872,26.685087890625,27.3696923828125,26.2119262695313,25.6464013671875
874,26.683525390625,27.2838159179688,26.2548364257813,25.6974438476563
876,26.66646484375,27.3446362304688,26.2504711914063,25.7782153320313
878,26.6519458007813,27.3252368164063,26.2848583984375,25.7693823242188
880,26.6691333007813,27.3345971679688,26.2669213867188,25.792744140625
882,26.62015625,27.3332348632813,26.258447265625,25.7991796875
884,26.686962890625,27.3839428710938,26.2528442382813,25.738173828125
886,26.7145751953125,27.2866186523438,26.2878515625,25.8014819335938
888,26.6451513671875,27.3089184570313,26.2488891601563,25.7468774414063
890,26.6408178710938,27.344453125,26.2628198242188,25.8238110351563
892,26.6266137695313,27.3116259765625,26.2231103515625,25.753994140625
894,26.6556640625,27.3746484375,26.2615258789063,25.6869091796875
896,26.6817236328125,27.2606909179688,26.2652075195313,25.817861328125
898,26.7066137695313,27.3542602539063,26.2645458984375,25.8222485351563
900,26.6447216796875,27.3341772460938,26.11740234375,25.7739379882813
902,26.67505859375,27.2951123046875,26.2469897460938,25.8087255859375
904,26.6981860351563,27.3532666015625,26.2608032226563,25.7163037109375
906,26.6637475585938,27.2873901367188,26.26720703125,25.8094165039063
908,26.6783544921875,27.295927734375,26.2872412109375,25.7931176757813
910,26.6594067382813,27.33357421875,26.2608178710938,25.8227294921875
912,26.642353515625,27.3357592773438,26.2394653320313,25.8028466796875
914,26.5812548828125,27.36353515625,26.2672314453125,25.8154150390625
916,26.6999169921875,27.3582495117188,26.22787109375,25.8234692382813
918,26.524658203125,27.35138671875,26.2547412109375,25.7760791015625
920,26.6434106445313,27.2691064453125,26.235146484375,25.7919140625
922,26.6958569335938,27.3406982421875,26.2769946289063,25.8056909179688
924,26.5996435546875,27.3263891601563,26.2589672851563,25.7882153320313
926,26.6792651367188,27.34138671875,26.1904028320313,25.817568359375
928,26.5595556640625,27.2981762695313,26.0976977539063,25.791708984375
930,26.6760693359375,27.3376684570313,26.0636083984375,25.8047607421875
932,26.7033227539063,27.2754321289063,26.1923828125,25.7840893554688
934,26.6264721679688,27.3000268554688,26.2294848632813,25.7669995117188
936,26.6568920898438,27.304306640625,26.264765625,25.79255859375
938,26.6353857421875,27.3265698242188,26.2105029296875,25.7884497070313
940,26.6063916015625,27.2924072265625,26.2464575195313,25.8109521484375
942,26.678359375,27.3506298828125,26.2509204101563,25.7333935546875
944,26.6317529296875,27.3677734375,26.2004077148438,25.8161450195313
946,26.6769067382813,27.3772583007813,26.2061401367188,25.8220288085938
948,26.7056762695313,27.3732983398438,26.229560546875,25.8179931640625
950,26.6822387695313,27.3280859375,26.2193481445313,25.7693286132813
952,26.6592163085938,27.325166015625,26.1842504882813,25.79765625
954,26.6096508789063,27.3477416992188,26.2141845703125,25.7814892578125
956,26.6560473632813,27.3315747070313,26.2494897460938,25.7999560546875
958,26.6371752929688,27.3433764648438,26.2384912109375,25.7743115234375
960,26.5469482421875,27.3054467773438,26.268056640625,25.8291528320313
962,26.6419482421875,27.347666015625,26.2605615234375,25.785234375
964,26.6482348632813,27.3463110351563,26.2558764648438,25.8170166015625
966,26.6454711914063,27.3005419921875,26.2448095703125,25.7423168945313
968,26.6500048828125,27.3300317382813,26.26841796875,25.795205078125
970,26.652998046875,27.3549267578125,26.2601196289063,25.7996166992188
972,26.6202270507813,27.2943872070313,26.2260961914063,25.788798828125
974,26.6822021484375,27.2746118164063,26.2473803710938,25.7171948242188
976,26.54248046875,27.2106591796875,26.2310009765625,25.812451171875
978,26.6562158203125,27.310107421875,26.2616845703125,25.8012573242188
980,26.6261767578125,27.2938720703125,26.2599609375,25.7868237304688
982,26.5297607421875,27.3603588867188,26.2737646484375,25.7781713867188
984,26.6374267578125,27.3805493164063,26.1480639648438,25.7928344726563
986,26.565537109375,27.360654296875,26.2359887695313,25.7834033203125
988,26.617509765625,27.3140966796875,26.2086254882813,25.8052392578125
990,26.6729711914063,27.3417602539063,26.226484375,25.7885717773438
992,26.6336962890625,27.3674853515625,26.2315063476563,25.811669921875
994,26.619736328125,27.3573168945313,26.2397998046875,25.792763671875
996,26.704033203125,27.3502465820313,26.2093823242188,25.7681787109375
998,26.64341796875,27.3511376953125,26.2513818359375,25.7496362304688
1000,26.6505297851563,27.348740234375,26.2443017578125,25.7704150390625
1002,26.6183349609375,27.3182836914063,26.2362426757813,25.7486450195313
1004,26.6382250976563,27.3647583007813,26.216064453125,25.7719555664063
1006,26.5609814453125,27.3726708984375,26.1592041015625,25.8229028320313
1008,26.6501586914063,27.3720727539063,26.2491625976563,25.764267578125
1010,26.6385522460938,27.3670556640625,26.2840625,25.7982641601563
1012,26.6380737304688,27.3720385742188,26.2226586914063,25.8075927734375
1014,26.63001953125,27.338974609375,26.264423828125,25.7811938476563
1016,26.6068701171875,27.35630859375,26.2530883789063,25.8246704101563
1018,26.595751953125,27.3535107421875,26.2855639648438,25.8257763671875
1020,26.6015893554688,27.3120434570313,26.2327172851563,25.805673828125
1022,26.6154345703125,27.3031787109375,26.23220703125,25.785234375
1024,26.5982495117188,27.3685083007813,26.228623046875,25.8151928710938
1026,26.6703076171875,27.3899169921875,26.1420141601563,25.7802612304688
1028,26.6759594726563,27.3353173828125,26.2607666015625,25.7920166015625
1030,26.6534057617188,27.3649829101563,26.2465185546875,25.8422729492188
1032,26.6310913085938,27.3866284179688,26.2424609375,25.7994458007813
1034,26.6158203125,27.3413916015625,26.2380004882813,25.839072265625
1036,26.6196923828125,27.2986206054688,26.21845703125,25.7895874023438
1038,26.6177783203125,27.2983178710938,26.2633056640625,25.7677514648438
1040,26.621083984375,27.3896044921875,26.2366625976563,25.8218701171875
1042,26.6099731445313,27.3169067382813,26.218515625,25.8159692382813
1044,26.5690380859375,27.33904296875,26.2898291015625,25.8066625976563
1046,26.5758422851563,27.355908203125,26.2334814453125,25.8385424804688
1048,26.6103564453125,27.3930102539063,26.2546020507813,25.7857763671875
1050,26.6100512695313,27.3798388671875,26.2509228515625,25.8279541015625
1052,26.6187866210938,27.3364770507813,26.212275390625,25.7406298828125
1054,26.5682177734375,27.307685546875,26.292451171875,25.8165112304688
1056,26.6172973632813,27.2911059570313,26.24087890625,25.8167602539063
1058,26.585732421875,27.3788623046875,26.2813989257813,25.7848046875
1060,26.5942114257813,27.3188037109375,26.2565771484375,25.8402661132813
1062,26.54623046875,27.3699633789063,26.2724609375,25.7989697265625
1064,26.6165112304688,27.3311206054688,26.2606689453125,25.883095703125
1066,26.5613793945313,27.3162915039063,26.2278637695313,25.8121801757813
1068,26.633837890625,27.3269897460938,26.2804541015625,25.8166772460938
1070,26.6076098632813,27.3600244140625,26.2741015625,25.8297314453125
1072,26.6201220703125,27.3719653320313,26.2562158203125,25.7581713867188
1074,26.6614453125,27.2959399414063,26.2446948242188,25.8118725585938
1076,26.563935546875,27.3517822265625,26.2494287109375,25.7902880859375
1078,26.622568359375,27.3345825195313,26.2702319335938,25.8408154296875
1080,26.6761645507813,27.29900390625,26.2649682617188,25.7949072265625
1082,26.6202612304688,27.3563647460938,26.26447265625,25.8387060546875
1084,26.6259399414063,27.3527783203125,26.2444677734375,25.7626513671875
1086,26.586689453125,27.2277099609375,26.2208471679688,25.8348876953125
1088,26.5917114257813,27.2921044921875,26.2719018554688,25.7978881835938
1090,26.6244873046875,27.3330859375,26.267734375,25.7095336914063
1092,26.6061010742188,27.365634765625,26.2703051757813,25.8023706054688
1094,26.6102954101563,27.3447583007813,26.2752124023438,25.8290234375
1096,26.6498876953125,27.2928784179688,26.2706713867188,25.8584741210938
1098,26.604443359375,27.3261401367188,26.2633325195313,25.8582983398438
1100,26.6437646484375,27.30244140625,26.2811596679688,25.6935278320313
1102,26.6165454101563,27.3271850585938,26.3043627929688,25.8263818359375
1104,26.6626440429688,27.3750170898438,26.2484057617188,25.7589453125
1106,26.626708984375,27.3347583007813,26.2658715820313,25.8519116210938
1108,26.6272436523438,27.328115234375,26.10126953125,25.787236328125
1110,26.54796875,27.3481567382813,26.2878662109375,25.7935180664063
1112,26.60474609375,27.3452368164063,26.2245483398438,25.7834790039063
1114,26.5979248046875,27.3308618164063,26.258583984375,25.8175805664063
1116,26.5977416992188,27.3094165039063,26.2959350585938,25.8216284179688
1118,26.5223706054688,27.322783203125,26.2967944335938,25.8318872070313
1120,26.529423828125,27.267119140625,26.2760473632813,25.8484619140625
1122,26.587900390625,27.3588842773438,26.2659594726563,25.8407641601563
1124,26.5523559570313,27.3342041015625,26.2768334960938,25.7872314453125
1126,26.5933520507813,27.3234594726563,26.26119140625,25.8436083984375
1128,26.6197973632813,27.3304345703125,26.1141357421875,25.7997119140625
1130,26.6121630859375,27.3640576171875,26.2633715820313,25.8286889648438
1132,26.5983056640625,27.2814819335938,26.2732958984375,25.8041015625
1134,26.6003662109375,27.38564453125,26.2617138671875,25.8194018554688
1136,26.6001293945313,27.359833984375,26.2493310546875,25.8319750976563
1138,26.5750708007813,27.3448217773438,26.254306640625,25.8592529296875
1140,26.601005859375,27.3687573242188,26.2807104492188,25.7995849609375
1142,26.57392578125,27.3576416015625,26.287353515625,25.8352905273438
1144,26.6442211914063,27.3377954101563,26.18572265625,25.7893188476563
1146,26.6362548828125,27.3550170898438,26.2235913085938,25.7646020507813
1148,26.6431616210938,27.3225390625,26.2678344726563,25.8493505859375
1150,26.5811303710938,27.3571557617188,26.253740234375,25.7606298828125
1152,26.5738989257813,27.3364526367188,26.2775952148438,25.7524243164063
1154,26.5834252929688,27.3399267578125,26.2974560546875,25.8306079101563
1156,26.5520043945313,27.3875805664063,26.2691088867188,25.7674853515625
1158,26.5883544921875,27.339482421875,26.2900952148438,25.7519165039063
1160,26.632568359375,27.3299926757813,26.251171875,25.8283862304688
1162,26.5711279296875,27.338115234375,26.2379467773438,25.7997509765625
1164,26.5765991210938,27.3704028320313,26.272314453125,25.8009887695313
1166,26.6434838867188,27.32197265625,26.2640454101563,25.8262646484375
1168,26.6164916992188,27.3626025390625,26.2593896484375,25.7992846679688
1170,26.6397705078125,27.2445825195313,26.2680200195313,25.8576806640625
1172,26.5605590820313,27.3508227539063,26.252900390625,25.82591796875
1174,26.549013671875,27.38474609375,26.28154296875,25.8246459960938
1176,26.6342846679688,27.3929150390625,26.2711474609375,25.8138818359375
1178,26.55623046875,27.3414233398438,26.2817358398438,25.790283203125
1180,26.5775927734375,27.3510815429688,26.2696118164063,25.8170141601563
1182,26.5239526367188,27.3509033203125,26.2635180664063,25.8476928710938
1184,26.5698291015625,27.326943359375,26.2601123046875,25.8177978515625
1186,26.6018920898438,27.34212890625,26.26478515625,25.8098193359375
1188,26.5944311523438,27.382294921875,26.273017578125,25.512939453125
1190,26.581708984375,27.3595385742188,26.2515234375,25.6784399414063
1192,26.5922314453125,27.4032446289063,26.2310131835938,25.6223193359375
1194,26.583037109375,27.3850732421875,26.2647192382813,25.7276391601563
1196,26.5284423828125,27.380009765625,26.2685473632813,25.7846411132813
1198,26.57859375,27.3094311523438,26.2384057617188,25.8220263671875
1200,26.6413598632813,27.3363452148438,26.22642578125,25.7826000976563
1202,26.5749145507813,27.3640112304688,26.2582763671875,25.82892578125
1204,26.5919653320313,27.3641821289063,26.275009765625,25.77447265625
1206,26.5622534179688,27.3603588867188,26.2854833984375,25.7899243164063
1208,26.5852172851563,27.41271484375,26.2872973632813,25.79828125
1210,26.5946484375,27.3506103515625,26.283408203125,25.8305078125
1212,26.57763671875,27.3665307617188,26.2637744140625,25.8083984375
1214,26.5836352539063,27.3628051757813,26.263955078125,25.809775390625
1216,26.50259765625,27.31095703125,26.268876953125,25.7702734375
1218,26.60390625,27.3825244140625,26.291845703125,25.8161181640625
1220,26.5788208007813,27.3647973632813,26.268916015625,25.8351684570313
1222,26.5425170898438,27.3529565429688,26.2582421875,25.7804541015625
1224,26.6138647460938,27.3865600585938,26.2505517578125,25.7856420898438
1226,26.5977319335938,27.3520947265625,26.2369555664063,25.8146313476563
1228,26.568056640625,27.3687963867188,26.2041064453125,25.799443359375
1230,26.5756298828125,27.378583984375,26.2936279296875,25.8441259765625
1232,26.5907299804688,27.3800805664063,26.2668725585938,25.8086938476563
1234,26.5539013671875,27.3660473632813,26.2946484375,25.8396655273438
1236,26.622138671875,27.3307495117188,26.215830078125,25.8016040039063
1238,26.5589111328125,27.38498046875,26.2676416015625,25.7645483398438
1240,26.5281127929688,27.3809692382813,26.2979516601563,25.7893408203125
1242,26.5341357421875,27.3309814453125,26.2645776367188,25.829814453125
1244,26.5435278320313,27.3078076171875,26.2458471679688,25.805625
1246,26.5792309570313,27.3413110351563,26.2895971679688,25.7943505859375
1248,26.5655004882813,27.2967919921875,26.2759790039063,25.7913354492188
1250,26.5563989257813,27.3451611328125,26.270283203125,25.7969409179688
1252,26.5253442382813,27.3832934570313,26.2213403320313,25.8022119140625
1254,26.598466796875,27.3486352539063,26.2347216796875,25.800341796875
1256,26.6092822265625,27.3768359375,26.2311010742188,25.8220825195313
1258,26.5644506835938,27.2810595703125,26.2825415039063,25.82923828125
1260,26.6102905273438,27.3545727539063,26.2810424804688,25.81814453125
1262,26.5677880859375,27.382353515625,26.271396484375,25.8763623046875
1264,26.6153735351563,27.36533203125,26.2970849609375,25.786474609375
1266,26.5676196289063,27.3602001953125,26.2622290039063,25.8002880859375
1268,26.5954541015625,27.3608081054688,26.2099194335938,25.7903637695313
1270,26.609248046875,27.2878637695313,26.2863037109375,25.7956396484375
1272,26.587822265625,27.3948754882813,26.2557055664063,25.8169067382813
1274,26.5727734375,27.3773071289063,26.28517578125,25.7946166992188
1276,26.6094604492188,27.3356616210938,26.2875732421875,25.835029296875
1278,26.6150244140625,27.3756127929688,26.2366162109375,25.8510571289063
1280,26.6160693359375,27.3537890625,26.2988891601563,25.7887573242188
1282,26.6231762695313,27.3851440429688,26.3010083007813,25.7748461914063
1284,26.6252099609375,27.3153271484375,26.3056713867188,25.8171020507813
1286,26.6135473632813,27.380751953125,26.275146484375,25.8210595703125
1288,26.6025366210938,27.3491918945313,26.2666625976563,25.7370190429688
1290,26.6084252929688,27.3507421875,26.06994140625,25.8618530273438
1292,26.6036694335938,27.36583984375,26.27291015625,25.830244140625
1294,26.6064501953125,27.3520849609375,26.2838037109375,25.7815893554688
1296,26.6064526367188,27.3652905273438,26.2742846679688,25.8125854492188
1298,26.6102905273438,27.3989184570313,26.2471166992188,25.8310864257813
1300,26.6081909179688,27.3971044921875,26.2735815429688,25.7827734375
1302,26.600068359375,27.4039184570313,26.2842553710938,25.8029760742188
1304,26.6206884765625,27.307431640625,26.247509765625,25.858896484375
1306,26.598291015625,27.134404296875,26.2998120117188,25.820068359375
1308,26.5925415039063,27.3853686523438,26.203330078125,25.8127758789063
1310,26.5842602539063,27.2939672851563,26.264130859375,25.798583984375
1312,26.59404296875,27.3518310546875,26.1791333007813,25.844375
1314,26.5838012695313,27.3534448242188,26.2920483398438,25.7606787109375
1316,26.5972631835938,27.3519384765625,26.2585620117188,25.7279174804688
1318,26.5935620117188,27.3206640625,26.2615356445313,25.7919848632813
1320,26.5946484375,27.3497998046875,26.2740991210938,25.792158203125
1322,26.596806640625,27.3607568359375,26.2218090820313,25.8068139648438
1324,26.5979125976563,27.3595556640625,26.2432055664063,25.795234375
1326,26.58271484375,27.3264868164063,26.2753979492188,25.786923828125
1328,26.59552734375,27.3775610351563,26.2853564453125,25.7820336914063
1330,26.5794482421875,27.3118017578125,26.2800927734375,25.7937524414063
1332,26.5856396484375,27.2855346679688,26.2867260742188,25.815390625
1334,26.6078759765625,27.35162109375,26.1985107421875,25.7945385742188
1336,26.584990234375,27.3400927734375,26.2867993164063,25.8368115234375
1338,26.5930029296875,27.3241845703125,26.2735913085938,25.82458984375
1340,26.5820458984375,27.3154833984375,26.286767578125,25.8326147460938
1342,26.5739208984375,27.352890625,26.2527172851563,25.78916015625
1344,26.5831787109375,27.3499243164063,26.2879150390625,25.7921337890625
1346,26.5836840820313,27.3715844726563,26.2616845703125,25.841572265625
1348,26.5873754882813,27.3814013671875,26.2618383789063,25.8721118164063
1350,26.5649780273438,27.3908251953125,26.281064453125,25.8169360351563
1352,26.574365234375,27.39505859375,26.26583984375,25.7521948242188
1354,26.5575659179688,27.38037109375,26.255146484375,25.82919921875
1356,26.575947265625,27.37291015625,26.2771142578125,25.0873950195313
1358,26.5878759765625,27.3514794921875,26.256376953125,25.8291772460938
1360,26.5852587890625,27.3762915039063,26.2255639648438,25.8322631835938
1362,26.56470703125,27.3619702148438,26.284375,25.8449780273438
1364,26.5576928710938,27.3947314453125,26.2567602539063,25.8216528320313
1366,26.5805029296875,27.3257983398438,26.2531787109375,25.8234301757813
1368,26.5765405273438,27.36146484375,26.2955908203125,25.8497680664063
1370,26.5721899414063,27.391376953125,26.2594116210938,25.82025390625
1372,26.586103515625,27.3751708984375,26.2825952148438,25.8077172851563
1374,26.577607421875,27.3133642578125,26.2946459960938,25.861318359375
1376,26.5430786132813,27.3390283203125,26.2708642578125,25.8496826171875
1378,26.5624975585938,27.3244116210938,26.2975952148438,25.8293017578125
1380,26.5565380859375,27.30833984375,26.2596948242188,25.8428662109375
1382,26.5669384765625,27.2693090820313,26.220322265625,25.818642578125
1384,26.5537670898438,27.2679467773438,26.1997314453125,25.7943896484375
1386,26.569990234375,27.3807250976563,26.2794580078125,25.8480151367188
1388,26.5687426757813,27.3306713867188,26.2978466796875,25.8090234375
1390,26.5581860351563,27.3533862304688,26.2944458007813,25.8160498046875
1392,26.5666015625,27.3476586914063,26.2921801757813,25.82939453125
1394,26.5501000976563,27.3663720703125,26.2347094726563,25.829990234375
1396,26.5544555664063,27.3521240234375,26.2900341796875,25.8264990234375
1398,26.56001953125,27.3591748046875,26.285302734375,25.7683227539063
1400,26.5511547851563,27.365908203125,26.1970678710938,25.8063134765625
1402,26.5711328125,27.3570385742188,26.1814819335938,25.8430908203125
1404,26.5448876953125,27.33380859375,26.2921533203125,25.85181640625
1406,26.540673828125,27.3402099609375,26.230595703125,25.8208154296875
1408,26.5696240234375,27.3595190429688,26.2827270507813,25.8469189453125
1410,26.5574487304688,27.3463989257813,26.2760546875,25.8411303710938
1412,26.55509765625,27.3300170898438,26.2058935546875,25.8207080078125
1414,26.561298828125,27.3732275390625,26.2110278320313,25.7530126953125
1416,26.555244140625,27.3999389648438,26.2676806640625,25.8719091796875
1418,26.5660693359375,27.3635620117188,26.262822265625,25.7742553710938
1420,26.5681713867188,27.3682495117188,26.2927026367188,25.8229321289063
1422,26.5339916992188,27.3340576171875,26.2507348632813,25.7946630859375
1424,26.5472998046875,27.3510424804688,26.2359619140625,25.844599609375
1426,26.5584326171875,27.332138671875,26.3012548828125,25.8475756835938
1428,26.5432348632813,27.3243530273438,26.2845776367188,25.8141381835938
1430,26.5432373046875,27.3587744140625,26.3115869140625,25.8443310546875
1432,26.5425537109375,27.3830102539063,26.2445654296875,25.77375
1434,26.5414111328125,27.3249877929688,26.270927734375,25.7062353515625
1436,26.544404296875,27.34494140625,26.2585205078125,25.84734375
1438,26.5375903320313,27.3020971679688,26.2746875,25.85697265625
1440,26.548330078125,27.3404663085938,26.2420751953125,25.7951904296875
1442,26.534814453125,27.3665161132813,26.2501904296875,25.8055297851563
1444,26.5412109375,27.2842163085938,26.2523120117188,25.8856982421875
1446,26.563759765625,27.3453125,26.2815795898438,25.8125854492188
1448,26.529677734375,27.2762963867188,26.2942163085938,25.875947265625
1450,26.5359814453125,27.2988745117188,26.3095288085938,25.836220703125
1452,26.5422021484375,27.3185278320313,26.2667309570313,25.8531616210938
1454,26.5445947265625,27.3509765625,26.251611328125,25.8491650390625
1456,26.5409912109375,27.34107421875,26.2753271484375,25.8249267578125
1458,26.5419677734375,27.3802392578125,26.286591796875,25.8323388671875
1460,26.5427001953125,27.4155908203125,26.271650390625,25.8225854492188
1462,26.5324731445313,27.37490234375,26.2781005859375,25.7782983398438
1464,26.5207885742188,27.3908276367188,26.3024926757813,25.8489086914063
1466,26.5288159179688,27.336328125,26.267109375,25.8198852539063
1468,26.5304541015625,27.3834765625,26.2526196289063,25.829375
1470,26.5347631835938,27.3430517578125,26.2960180664063,25.809140625
1472,26.5380908203125,27.3314697265625,26.27265625,25.8657202148438
1474,26.5327880859375,27.3910400390625,26.2946459960938,25.8044262695313
1476,26.5238671875,27.281591796875,26.2581103515625,25.8094018554688
1478,26.5225317382813,27.2839599609375,26.2940893554688,25.7851293945313
1480,26.5293920898438,27.3908715820313,26.3116430664063,25.8330322265625
1482,26.5183227539063,27.3366821289063,26.25546875,25.85056640625
1484,26.5117846679688,27.3750634765625,26.2889477539063,25.8405126953125
1486,26.529296875,27.4057543945313,26.27626953125,25.8602270507813
1488,26.525419921875,27.3103466796875,26.3079248046875,25.8306079101563
1490,26.5419946289063,27.31337890625,26.267275390625,25.8315649414063
1492,26.5361108398438,27.34076171875,26.2784375,25.859052734375
1494,26.5320166015625,27.3654370117188,26.28982421875,25.8109619140625
1496,26.5128857421875,27.37455078125,26.2925561523438,25.8450512695313
1498,26.5230712890625,27.367607421875,26.3088354492188,25.8106982421875
1500,26.5458544921875,27.3243115234375,,25.8689306640625
1502,,27.3693383789063,26.2955981445313,25.8476879882813
1504,,27.3605810546875,26.2712280273438,25.7824829101563
1506,,27.34025390625,26.3028686523438,25.8272705078125
1508,,27.3585083007813,26.2860864257813,25.837861328125
1510,,27.354345703125,26.2810400390625,25.7865649414063
1512,,27.3597485351563,26.2728100585938,25.8429638671875
1514,,27.3683349609375,26.1147021484375,25.8363623046875
1516,,27.3596166992188,26.2518359375,25.8181030273438
1518,,27.3762255859375,26.2992114257813,25.8203491210938
1520,,27.337109375,26.2935668945313,25.81751953125
1522,,27.4013720703125,26.3072021484375,25.8486791992188
1524,,27.3665844726563,26.315166015625,25.75681640625
1526,,27.37033203125,26.282724609375,25.7790234375
1528,,27.367578125,26.269287109375,25.8301000976563
1530,,27.348076171875,26.2049633789063,25.8421435546875
1532,,27.311123046875,26.264296875,25.8176708984375
1534,,27.3642578125,26.24609375,25.8343725585938
1536,,27.3704296875,26.2828173828125,25.8203881835938
1538,,27.387685546875,26.2657104492188,25.7724047851563
1540,,27.3447534179688,26.3270263671875,25.815546875
1542,,27.3694921875,26.282197265625,25.8436767578125
1544,,27.3626196289063,26.3004760742188,25.8332983398438
1546,,27.3387158203125,26.2866674804688,25.8500805664063
1548,,27.3969848632813,26.2612133789063,25.8224877929688
1550,,27.3632177734375,26.2880859375,25.8318359375
1552,,27.35572265625,26.23142578125,25.8151831054688
1554,,27.3947875976563,26.2910009765625,25.8599145507813
1556,,27.345283203125,26.2882080078125,25.7807592773438
1558,,27.3624853515625,26.288037109375,25.7904296875
1560,,27.3568627929688,26.292236328125,25.8192749023438
1562,,27.3855932617188,26.1427685546875,25.8247314453125
1564,,27.311181640625,26.26380859375,25.8294970703125
1566,,27.3423120117188,26.2072192382813,25.7906591796875
1568,,27.3542211914063,26.2970043945313,25.8390551757813
1570,,27.34591796875,26.2873828125,25.8007763671875
1572,,27.3696044921875,26.2620581054688,25.854697265625
1574,,27.37984375,26.303017578125,25.825888671875
1576,,27.2344482421875,26.2866064453125,25.8453637695313
1578,,27.4000415039063,26.292734375,25.8565209960938
1580,,27.3962548828125,26.287958984375,25.8228540039063
1582,,27.3799267578125,26.286982421875,25.8234619140625
1584,,27.3493286132813,26.2727416992188,25.8533203125
1586,,27.362099609375,26.2860693359375,25.8554736328125
1588,,27.3369384765625,26.2700537109375,25.8277221679688
1590,,27.3442163085938,26.303876953125,25.8556665039063
1592,,27.3600927734375,26.2959008789063,25.8253833007813
1594,,27.3132470703125,26.2513940429688,25.828896484375
1596,,27.3476904296875,26.2589038085938,25.7998583984375
1598,,27.3681958007813,26.2354663085938,25.8145629882813
1600,,27.3438134765625,26.240087890625,25.8485424804688
1602,,27.3496264648438,26.24845703125,25.8086572265625
1604,,27.3503369140625,26.2786645507813,25.69947265625
1606,,27.3445483398438,26.3099487304688,25.7993334960938
1608,,27.3671630859375,26.2849633789063,25.8050561523438
1610,,27.3342919921875,26.2823461914063,25.8046240234375
1612,,27.3524096679688,26.3022973632813,25.8242333984375
1614,,27.3701928710938,26.2618115234375,25.8447290039063
1616,,27.3495849609375,26.2777172851563,25.82853515625
1618,,27.371484375,26.2994482421875,25.797802734375
1620,,27.397666015625,26.2909350585938,25.7962060546875
1622,,27.3032299804688,26.2999365234375,25.8239135742188
1624,,27.368173828125,26.2920239257813,25.8039501953125
1626,,27.3785766601563,26.2204833984375,25.8473974609375
1628,,27.3714965820313,26.289140625,25.8252514648438
1630,,27.37927734375,26.23794921875,25.8389599609375
1632,,27.3739428710938,26.27884765625,25.872744140625
1634,,27.38404296875,26.2883032226563,25.7951416015625
1636,,27.3564453125,26.303427734375,25.8323974609375
1638,,27.3711767578125,26.294169921875,25.789072265625
1640,,27.363369140625,26.2791821289063,25.8244775390625
1642,,27.3757299804688,26.301201171875,25.8479345703125
1644,,27.4048706054688,26.231123046875,25.8340966796875
1646,,27.3833837890625,26.1209497070313,25.8422241210938
1648,,27.3297387695313,26.29232421875,25.8842138671875
1650,,27.3954223632813,26.2927783203125,25.869658203125
1652,,27.372177734375,26.277734375,25.852734375
1654,,27.355595703125,26.3045385742188,25.848310546875
1656,,27.3147216796875,26.2903686523438,25.8142504882813
1658,,27.377294921875,26.2490307617188,25.8886181640625
1660,,27.3905859375,26.2939013671875,25.8542724609375
1662,,27.3998315429688,26.304404296875,25.8073559570313
1664,,27.3725756835938,26.2655615234375,25.852705078125
1666,,27.3086279296875,26.298896484375,25.8409228515625
1668,,27.3466723632813,26.2788134765625,25.7272338867188
1670,,27.2952221679688,26.2787548828125,25.701171875
1672,,27.3985009765625,26.2611669921875,25.8019799804688
1674,,27.3681591796875,26.2946484375,25.8628466796875
1676,,27.3253149414063,26.2994189453125,25.861826171875
1678,,27.289482421875,26.2992041015625,25.8264526367188
1680,,27.3209252929688,26.2796166992188,25.8291577148438
1682,,27.3483837890625,26.2647045898438,25.8277392578125
1684,,27.3555297851563,26.2784887695313,25.8109204101563
1686,,27.35791015625,26.24919921875,25.7899609375
1688,,27.3856958007813,26.2980517578125,25.86802734375
1690,,27.3845581054688,26.3004370117188,25.8003759765625
1692,,27.3568872070313,26.3001416015625,25.8053149414063
1694,,27.371455078125,26.272353515625,25.841328125
1696,,27.315517578125,26.2557080078125,25.8372436523438
1698,,27.3774243164063,26.295068359375,25.8321411132813
1700,,27.4212841796875,26.2785961914063,25.839697265625
1702,,27.4142822265625,26.3011474609375,25.8467211914063
1704,,27.442958984375,26.295869140625,25.84369140625
1706,,27.441279296875,26.30546875,25.8419458007813
1708,,27.432890625,26.3048901367188,25.8309252929688
1710,,27.4420166015625,26.292734375,25.83861328125
1712,,27.4317651367188,26.308544921875,25.8449487304688
1714,,27.4335766601563,26.3033276367188,25.8510986328125
1716,,27.4424536132813,26.3022094726563,25.8584155273438
1718,,27.445732421875,26.2984521484375,25.8438232421875
1720,,27.43220703125,26.3033520507813,25.8380786132813
1722,,27.4504028320313,26.302509765625,25.8314501953125
1724,,27.4382177734375,26.2960961914063,25.8476171875
1726,,27.4438916015625,26.2881665039063,25.8358642578125
1728,,27.4236157226563,26.2966040039063,25.8312817382813
1730,,27.4393896484375,26.2951342773438,25.8373071289063
1732,,27.4513208007813,26.2960717773438,25.8365209960938
1734,,27.4466455078125,26.298203125,25.8246166992188
1736,,27.43900390625,26.3096899414063,25.8340551757813
1738,,27.4382934570313,26.3085498046875,25.8409301757813
1740,,27.4407885742188,26.298134765625,25.8261352539063
1742,,27.4326318359375,26.3003198242188,25.8243603515625
1744,,27.4506518554688,26.3006494140625,25.8344775390625
1746,,27.4337084960938,26.29623046875,25.8275048828125
1748,,27.4298876953125,26.2899951171875,25.8477075195313
1750,,27.4496459960938,26.2979150390625,25.8376000976563
1752,,27.453408203125,26.3043530273438,25.8444897460938
1754,,27.4501953125,26.3006030273438,25.8390698242188
1756,,27.4549365234375,26.3001879882813,25.8422436523438
1758,,27.442021484375,26.2962768554688,25.8290649414063
1760,,27.4482495117188,26.2905932617188,25.8262841796875
1762,,27.4249267578125,26.2940747070313,25.8215698242188
1764,,27.4390673828125,26.296005859375,25.8365869140625
1766,,27.4346020507813,26.2999340820313,25.8346899414063
1768,,27.4356665039063,26.3074243164063,25.8286254882813
1770,,27.4474169921875,26.2997900390625,25.829404296875
1772,,27.4491845703125,26.2920727539063,25.8168432617188
1774,,27.4446069335938,26.2977709960938,25.8252587890625
1776,,27.4457568359375,26.29107421875,25.8135375976563
1778,,27.4421362304688,26.2990844726563,25.8209716796875
1780,,27.4401611328125,26.2942797851563,25.828466796875
1782,,27.4410327148438,26.300185546875,25.8227807617188
1784,,27.4470483398438,26.3009545898438,25.8371704101563
1786,,27.4375024414063,26.2993896484375,25.8215551757813
1788,,27.431259765625,26.3083764648438,25.825361328125
1790,,27.4223901367188,26.2970458984375,25.8269653320313
1792,,27.4514013671875,26.294521484375,25.8310205078125
1794,,27.4360888671875,26.2974438476563,25.836728515625
1796,,27.4469775390625,26.299775390625,25.8215307617188
1798,,27.450244140625,26.295,25.8281567382813
1800,,27.4399829101563,26.298818359375,25.8223974609375
1802,,27.4383666992188,26.2963793945313,25.813291015625
1804,,27.4254833984375,26.2917309570313,25.8270751953125
1806,,27.46033203125,26.2892700195313,25.8231225585938
1808,,27.4379711914063,26.29435546875,25.8361352539063
1810,,27.4476611328125,26.299912109375,25.8423706054688
1812,,27.4395239257813,26.2988696289063,25.8206787109375
1814,,27.4338256835938,26.3040698242188,25.8223510742188
1816,,27.4444970703125,26.2919091796875,25.8231323242188
1818,,27.4442749023438,26.2894946289063,25.820361328125
1820,,27.4449169921875,26.2965478515625,25.8268139648438
1822,,27.4399047851563,26.2972705078125,25.8271826171875
1824,,27.4533715820313,26.3016479492188,25.8199462890625
1826,,27.4475,26.2956762695313,25.835849609375
1828,,27.4330932617188,26.2900390625,25.8399194335938
1830,,27.433623046875,26.2897998046875,25.8246166992188
1832,,27.44234375,26.3034497070313,25.8306640625
1834,,27.4439208984375,26.3038061523438,25.82421875
1836,,27.4342651367188,26.2909033203125,25.8277563476563
1838,,27.44015625,26.3013623046875,25.8143505859375
1840,,27.42796875,26.285576171875,25.8182250976563
1842,,27.4404760742188,26.294873046875,25.8179638671875
1844,,27.43845703125,26.2879418945313,25.8057666015625
1846,,27.4407275390625,26.2904028320313,25.8203393554688
1848,,27.4315502929688,26.295595703125,25.82212890625
1850,,27.43125,26.3064599609375,25.8132275390625
1852,,27.4320043945313,26.3001147460938,25.8231689453125
1854,,27.4444604492188,26.3012524414063,25.810791015625
1856,,27.437490234375,26.2954052734375,25.817197265625
1858,,27.4450268554688,26.2942993164063,25.8281958007813
1860,,27.4307763671875,26.3035888671875,25.8183203125
1862,,27.4364086914063,26.2963940429688,25.8168188476563
1864,,27.4351025390625,26.2953295898438,25.839140625
1866,,27.44162109375,26.2961108398438,25.815068359375
1868,,27.4497094726563,26.2987109375,25.8109033203125
1870,,27.4420776367188,26.2905078125,25.8220922851563
1872,,27.4498510742188,26.30078125,25.824306640625
1874,,27.4492724609375,26.300185546875,25.8305346679688
1876,,27.4499169921875,26.2971704101563,25.82869140625
1878,,27.4349267578125,26.2981811523438,25.8312182617188
1880,,27.4502465820313,26.3012426757813,25.8155126953125
1882,,27.447451171875,26.2838330078125,25.8323876953125
1884,,27.4478076171875,26.2877612304688,25.8321997070313
1886,,27.4450927734375,26.29779296875,25.8364965820313
1888,,27.4432495117188,26.2941577148438,25.82326171875
1890,,27.43884765625,26.2878295898438,25.81439453125
1892,,27.4300024414063,26.2945971679688,25.8243896484375
1894,,27.4422338867188,26.2960107421875,25.8152880859375
1896,,27.4341064453125,26.2997973632813,25.837607421875
1898,,27.4600854492188,26.2848950195313,25.8090747070313
1900,,27.4323608398438,26.2882275390625,25.8105810546875
1902,,27.4371752929688,26.30048828125,25.810927734375
1904,,27.45009765625,26.2849829101563,25.8087109375
1906,,27.4171362304688,26.294814453125,25.8227734375
1908,,27.437568359375,26.2896435546875,25.82287109375
1910,,27.4500537109375,26.2876928710938,25.8159155273438
1912,,27.4599047851563,26.2843334960938,25.8246704101563
1914,,27.4305786132813,26.2874340820313,25.8220532226563
1916,,27.425244140625,26.303955078125,25.8100854492188
1918,,27.4251342773438,26.2892846679688,25.8138793945313
1920,,27.435380859375,26.2940478515625,25.8248828125
1922,,27.4321240234375,26.2889086914063,25.8160546875
1924,,27.4415380859375,26.2866577148438,25.8171704101563
1926,,27.4198583984375,26.2996752929688,25.8252783203125
1928,,27.4514916992188,26.2915283203125,25.8146923828125
1930,,27.4373461914063,26.30138671875,25.8161206054688
1932,,27.442763671875,26.2997314453125,25.83208984375
1934,,27.4393627929688,26.28953125,25.8247436523438
1936,,27.4455297851563,26.2992529296875,25.81056640625
1938,,27.4421704101563,26.2951049804688,25.819931640625
1940,,27.445126953125,26.2929614257813,25.8137133789063
1942,,27.4315844726563,26.2941723632813,25.7998681640625
1944,,27.4391748046875,26.2980029296875,25.8195385742188
1946,,27.4433715820313,26.3031762695313,25.8185278320313
1948,,27.4240258789063,26.2964990234375,25.8118701171875
1950,,27.436416015625,26.300146484375,25.8289575195313
1952,,27.4415209960938,26.2940771484375,25.8271484375
1954,,27.461904296875,26.2821484375,25.8128466796875
1956,,27.4288549804688,26.2950268554688,25.8204614257813
1958,,27.4451171875,26.2901318359375,25.8196948242188
1960,,27.450625,26.298115234375,25.8322045898438
1962,,27.4439453125,26.306171875,25.8246337890625
1964,,27.4619262695313,26.2906396484375,25.8179272460938
1966,,27.4465185546875,26.3048291015625,25.8067163085938
1968,,27.45388671875,26.298916015625,25.8216186523438
1970,,27.4317431640625,26.2887670898438,25.8012963867188
1972,,27.4378564453125,26.2990576171875,25.8004736328125
1974,,27.4355517578125,26.2930102539063,25.8132080078125
1976,,27.4322314453125,26.2942553710938,25.7978149414063
1978,,27.4500537109375,26.3024145507813,25.8227783203125
1980,,27.4293212890625,26.2896020507813,25.8155151367188
1982,,27.4404345703125,26.2964916992188,25.8167504882813
1984,,27.469697265625,26.2904150390625,25.8028759765625
1986,,27.4378173828125,26.3041137695313,25.8180200195313
1988,,27.420888671875,26.2902319335938,25.8280419921875
1990,,27.4314599609375,26.3052270507813,25.8108984375
1992,,27.443154296875,26.2759887695313,25.820068359375
1994,,27.4336645507813,26.2919360351563,25.8220849609375
1996,,27.4426879882813,26.2918969726563,25.8166479492188
1998,,27.43607421875,26.29298828125,25.8066748046875
1999,,27.434111328125,26.2887377929688,25.8096264648438
,,,26.28412109375,

